Is Thompson Sampling Susceptible to Algorithmic Collusion?

When two players are engaged in a repeated game with unknown payoff matrices, they may use single-agent multi-armed bandit algorithms to choose the actions independent of each other. We show that when the players use Thompson sampling, the game dynamics converges to the Nash equilibrium under a mild assumption on the payoff matrices. Therefore, algorithmic collusion doesn't arise in this case despite the fact that the players do not intentionally deploy competitive strategies. To prove the convergence result, we find that the framework developed in stochastic approximation doesn't apply, because of the sporadic and infrequent updates of the inferior actions and the lack of Lipschitz continuity. We develop a novel sample-path-wise approach to show the convergence. However, when the payoff matrices do not satisfy the assumption, the game may converge to collusive outcomes.

==> Data/TS1-1.csv <==
Time,Phi,Psi
1,0.49872033296763,0.0942521402861485
6,0.67368375819233,0.244602595732651
11,0.530394543374326,0.556302866763227
16,0.696809683051383,0.704900567800769
21,0.746658840935835,0.881764554290826
26,0.851956416767866,0.912918876236693
31,0.855724302987624,0.787095377115358
36,0.872439192396124,0.590143084519062
41,0.914196753765856,0.757616141396682
46,0.906513216473621,0.798881665202053
51,0.875214540321878,0.801122014058303
56,0.843838959468592,0.865682194830784
61,0.849455783751658,0.88773771037893
66,0.87315345551441,0.918643355906928
71,0.874228800277141,0.871780969235214
76,0.931513419905833,0.830137420287227
81,0.923242850457653,0.680010274155657
86,0.934104463450498,0.648029188657549
91,0.931698458066176,0.675879156283441
96,0.938153216454101,0.577226096006434
101,0.942869379645837,0.687126949062361
106,0.94283268840462,0.766908645972187
111,0.928727064681991,0.870865106969683
116,0.927952869969191,0.873010438525615
121,0.930937527304779,0.922289768229016
126,0.942449955005379,0.913874429259067
131,0.979257100133574,0.903447925515965
136,0.983866807714857,0.927860800172567
141,0.985201246885077,0.909675553312223
146,0.984462629950295,0.889547847047353
151,0.985061330168842,0.877298092063346
156,0.98619883841652,0.866260057644686
161,0.986280479176792,0.847429647555602
166,0.985994793426381,0.857996829233259
171,0.98541648451913,0.901212776478339
176,0.986543271413686,0.910275301382183
181,0.992395107698356,0.88660012538028
186,0.992422871209228,0.838164988046954
191,0.991747385429529,0.853514448512655
196,0.992485352851763,0.85719956703918
205,0.992287747729219,0.852659172450674
6205,0.999131953875935,0.998608957337903
12205,0.999754874788063,0.99984869972358
18205,0.999892408700612,0.999804172718026
24205,0.999933091195302,0.999911320153371
30205,0.999932067592221,0.999907389059755
36205,0.999964109423544,0.999908384677164
42205,0.999965000891492,0.999925899969428
48205,0.999964176440779,0.999920277029454
54205,0.999963928241309,0.999949488537302
60205,0.999963718770271,0.999949707249599
66205,0.999964377235731,0.999949805704452
72205,0.999975550841654,0.999949064635492
78205,0.999986065462685,0.999949080515729
84205,0.999985899637603,0.999953196746782
90205,0.999985931409354,0.999971398661043
96205,0.999985999140121,0.999974410520225
102205,0.999985831546842,0.99997510790021
108205,0.999985793453097,0.999983306625234
114205,0.99998600752457,0.999982967964398
120205,0.999990939541097,0.999982341166813
126205,0.999990988215296,0.999982717624517
132205,0.999991076840533,0.999982894552584
138205,0.999991254648508,0.999982778403992
144205,0.999991284968303,0.999982718985568
150205,0.99999113715661,0.999982467664701
156205,0.999991090248525,0.999982768774218
162205,0.999990982193692,0.999983035683394
168205,0.99999100819883,0.99998331097643
174205,0.999991079689971,0.999983258189141
180205,0.999991080715614,0.999983502978236
186205,0.999991052628425,0.999983435084767
192205,0.999991021149529,0.999983315228444
198205,0.999990989882968,0.999983187618407
204205,0.999990945932966,0.999983209918537
210205,0.999990920078783,0.999983141722051
216205,0.999990882097883,0.999983215130977
222205,0.999990918919477,0.999983117815009
228205,0.999990956347338,0.999982990077531
234205,0.999990981992381,0.999982864686144
240205,0.999991003186318,0.999983053021685
246205,0.999991009165456,0.999983092604423
252205,0.99999095731679,0.999983228896508
258205,0.999990978899493,0.999983301173419
264205,0.999990925273508,0.999983389206908
270205,0.99999094949767,0.999983308445426
276205,0.999990951974034,0.999983337136793
282205,0.999990963169144,0.999983422431993
288205,0.99999101916783,0.999983694898827
294205,0.99999102253216,0.999983842779293
300205,0.999991022256102,0.999983768278576
306205,0.999991040841049,0.999983768870022
312205,0.999991014071459,0.999983707039108
318205,0.999991062641162,0.999983652331638
324205,0.999991075275744,0.999983624475213
330205,0.99999102671332,0.999983563874006
336205,0.999991005775623,0.999983467401043
342205,0.999991034987611,0.999983495858585
348205,0.999991066499739,0.999983644715711
354205,0.99999105470578,0.999983671502294
360205,0.999991035827161,0.999989258369468
366205,0.999991061319597,0.999989264856338
372205,0.99999107315197,0.999989289813599
378205,0.999991049326528,0.999989310431999
384205,0.999991096578179,0.999989331102334
390205,0.999991089649606,0.999989252620181
396205,0.999991094258215,0.999989265772735
402205,0.999991094566244,0.999989307656706
408205,0.999991064393313,0.999989281797087
414205,0.999991067800985,0.999989258172356
420205,0.999991088373273,0.999989343145981
426205,0.999991102627691,0.999989263460054
432205,0.999991092175262,0.999989242796462
438205,0.999991070207463,0.999989309631314
444205,0.999989486879106,0.999992891014766
450205,0.99998949475547,0.999992902439777
456205,0.999989502815674,0.999992913600184
462205,0.999989472377943,0.999992955755527
468205,0.999989497092897,0.999993004626689
474205,0.999989492261532,0.999992980766471
480205,0.999989498292107,0.999992986630138
486205,0.999989499598466,0.999995372129457
492205,0.999989485832233,0.999995368251103
498205,0.999989442841912,0.999995340170035
504205,0.999989427136239,0.999995311608578
510205,0.999989388557906,0.999995315016114
516205,0.999989393731814,0.999995323011868
522205,0.999989388608069,0.999995348358706
528205,0.999989386261593,0.999995356564727
534205,0.999989401579073,0.999995355586451
540205,0.999989403272798,0.999995362589516
546205,0.999989387960405,0.999995363220988
552205,0.999989386003329,0.999995349733957
558205,0.999989336172348,0.999995334436511
564205,0.999989343683774,0.999995304690475
570205,0.999989323745895,0.999995315103578
576205,0.999989331634914,0.999995291165504
582205,0.999984964443177,0.999995244452501
588205,0.999984955336899,0.999995261515194
594205,0.999984923670846,0.999995236865693
600205,0.999984897281766,0.999995205207841
606205,0.999984887798902,0.999995185278561
612205,0.999984862948197,0.999995182272763
618205,0.99998429215857,0.999995146883588
624205,0.999993605876231,0.999995168442301
630205,0.999993606068115,0.999995147141313
636205,0.99999360832459,0.999995176856721
642205,0.999993603316559,0.999995175916358
648205,0.99999360278794,0.999995170541226
654205,0.999993607743126,0.999995167639009
660205,0.999993611382604,0.999995163495491
666205,0.999993605830252,0.999995150458088
672205,0.999993595873735,0.999995192280957
678205,0.999993606791575,0.999995214721166
684205,0.999993617201179,0.999995253541391
690205,0.999993604056083,0.999995240352178
696205,0.999993620916025,0.999995247426915
702205,0.999993619601512,0.999995242257511
708205,0.999993629680624,0.999995206015689
714205,0.999993629700672,0.999995216430787
720205,0.999993629480485,0.999995202220832
726205,0.999993634787466,0.999995214353866
732205,0.999993623510397,0.999995227722627
738205,0.999993624057147,0.999995236582368
744205,0.999993626217044,0.999995241428692
750205,0.999993634728834,0.999995252403384
756205,0.999993651101879,0.999996310708368
762205,0.999993642992381,0.99999631155217
768205,0.999993638649808,0.999996318639836
774205,0.999993643730921,0.999996330674105
780205,0.999993654774218,0.99999724786035
786205,0.999993657706061,0.999997239047153
792205,0.999993662489431,0.999997236400345
798205,0.999993662527197,0.999997231486205
804205,0.999993662893272,0.999997236743226
810205,0.999993653008461,0.999997244094577
816205,0.999993658900006,0.999997234498171
822205,0.999993650741292,0.999997234360186
828205,0.999993647526509,0.999997229889418
834205,0.999993650779709,0.999997196739264
840205,0.999993663883741,0.999997214105442
846205,0.99999366030533,0.999997221718021
852205,0.999993642548268,0.999997227218117
858205,0.999993650717888,0.99999721215489
864205,0.999993655119847,0.999997218450509
870205,0.999993659025987,0.999997223473541
876205,0.999993643739067,0.999997213599571
882205,0.999993645570203,0.999997212249806
888205,0.999993641017388,0.999997184844473
894205,0.99999365060813,0.99999719203976
900205,0.999993659574569,0.999996713929926
906205,0.999993659285691,0.999996720739545
912205,0.999993659715321,0.99999672431635
918205,0.999993662723905,0.999996725741896
924205,0.999993673963737,0.999996710979868
930205,0.999993658972811,0.99999670207843
936205,0.999993649853436,0.999996698949597
942205,0.999993653530688,0.999996690100312
948205,0.999993645635858,0.999996707166446
954205,0.999993639662194,0.999996695996891
960205,0.999993637326047,0.999996686324424
966205,0.999993654984462,0.99999667712294
972205,0.999993656272927,0.999996687091443
978205,0.999993653906187,0.99999670059163
984205,0.999993656346401,0.999996698112371
990205,0.999993653691551,0.999996717050039
996205,0.999993656365821,0.999996704544372
1000000,0.99999365638821,0.999996703014248


==> Data/TS2-500.csv <==
Time,Phi,Psi
1,0.465755360741216,0.0403257861768684
6,0.680755628642269,0.145681437778946
11,0.714565711063676,0.194626830745453
16,0.746292188982876,0.204240792859402
21,0.761865425860138,0.210169169787697
26,0.771931981526592,0.221291749677819
31,0.779084778870695,0.227849721554865
36,0.787123138667763,0.238962088857148
41,0.799578784879997,0.242060520060916
46,0.796660653072447,0.246814345561929
51,0.803492557757,0.256392618865553
56,0.808843776150971,0.257409409628708
61,0.811051274800128,0.258300680263054
66,0.814840618269282,0.259821173414484
71,0.81590491915667,0.265891499178566
76,0.81680426663451,0.262565610709728
81,0.818151329863233,0.276256923637709
86,0.82221943511654,0.281698493221621
91,0.827490946927136,0.293217464010362
96,0.828774935089266,0.301720836355682
101,0.824334849702746,0.300969037912885
106,0.824518812085658,0.305226632252771
111,0.822347609123977,0.312178220485557
116,0.819907740696473,0.32123410179814
121,0.824275530966756,0.322822456830639
126,0.819413409671124,0.327546967314935
131,0.819708148587733,0.331064577763373
136,0.819423233605725,0.338466168064431
141,0.821235439166676,0.344034472049993
146,0.816776709524042,0.339396151974746
151,0.818737209454633,0.345949379076023
156,0.816522080550279,0.349033065536096
161,0.817738683080948,0.353193230244257
166,0.818562912909383,0.357437642987043
171,0.814691339294852,0.360625509527159
176,0.817846522986441,0.364256925099873
181,0.816804478969987,0.367752817126844
186,0.816972075788894,0.369577648701907
191,0.815160998839285,0.367511365734067
196,0.817382481110073,0.373766307011605
1000,0.789130869717432,0.602498216711515
26000,0.750800804718076,0.75029045455174
51000,0.758394993702383,0.753567251113661
76000,0.763306085502388,0.754287869703687
101000,0.763915375242937,0.756293410554909
126000,0.764547198102817,0.75842351898993
151000,0.765055858632943,0.758420135611107
176000,0.765541808525065,0.760874638723133
201000,0.766043908578091,0.761066740906862
226000,0.768371706889274,0.76154527944145
251000,0.768499382325118,0.763718217079488
276000,0.76881926798144,0.765436412046389
301000,0.768891630051869,0.765514582133297
326000,0.769001879857691,0.765579308130832
351000,0.76915560263441,0.765679619955156
376000,0.7691876089047,0.765789378182336
401000,0.76957605710191,0.765947096077507
426000,0.769387282001769,0.766006699927123
451000,0.769512689494561,0.766059855187448
476000,0.769723798542914,0.766084673561699
501000,0.770437216825361,0.766067104958479
526000,0.770578158052777,0.766194621158708
551000,0.770935685658064,0.766242403068919
576000,0.771753471809255,0.766282445485099
601000,0.771892428111043,0.766233326640212
626000,0.771967115016391,0.766344169215751
651000,0.772055230686929,0.766330529312645
676000,0.772057390210307,0.766379610656164
701000,0.772181032175528,0.766409845462397
726000,0.772190660418999,0.766411307936096
751000,0.772190591094263,0.766440789714145
776000,0.772217945199164,0.766463580866749
801000,0.772262920690865,0.766549693741375
826000,0.772281017965468,0.766585065484459
851000,0.772357989545131,0.766606681942813
876000,0.772414620389815,0.76661829361029
900000,0.772434438829278,0.766614608807018
900250,0.772436374234861,0.766617690362681
900500,0.772442296579017,0.766629343655779
900750,0.772440435868676,0.766631424120187
901000,0.772433465716771,0.766635963028239
901250,0.772436457890769,0.766632627768705
901500,0.772436161013503,0.766629549847301
901750,0.772421726415869,0.76662896028033
902000,0.772428317958431,0.766621542889485
902250,0.772426287048375,0.766635897746267
902500,0.77241727829403,0.766637326780267
902750,0.772429594467128,0.76664884892161
903000,0.772433804811025,0.766646767075965
903250,0.772439694006392,0.766636709155698
903500,0.772428773542431,0.766648008973011
903750,0.772422327608741,0.766640599751152
904000,0.772421084555491,0.766639136702669
904250,0.772399089261215,0.76662731216431
904500,0.772395379080576,0.766629563116029
904750,0.77239697109636,0.766635292543593
905000,0.772388224391923,0.766644562750984
905250,0.772388561827129,0.766657433522862
905500,0.772393664436518,0.766645775403138
905750,0.77239085712929,0.766647247214289
906000,0.772412141045666,0.76664914837801
906250,0.772407065504798,0.766643038780756
906500,0.77241229089961,0.766634916295587
906750,0.77241364359066,0.766638820562675
907000,0.772418203312804,0.766633170605564
907250,0.772417404393468,0.766634349320592
907500,0.772420584204513,0.766633386662406
907750,0.772413021100889,0.766634619260955
908000,0.772424807426096,0.76664327168188
908250,0.772428694054089,0.766649687211229
908500,0.772419298636938,0.766642708621384
908750,0.772416145320738,0.76663334524906
909000,0.772408670969394,0.766642856358985
909250,0.772413491909702,0.766657583717777
909500,0.772412072935795,0.766656141972925
909750,0.772402505423202,0.766657957792393
910000,0.772405301575321,0.766661531710404
910250,0.772403277389151,0.766653296026913
910500,0.772402929425204,0.76665183389168
910750,0.772398905147474,0.766644285175605
911000,0.77239280382881,0.766649475987658
911250,0.772385699280683,0.766662756389898
911500,0.772378223440904,0.766667131109257
911750,0.772391004299266,0.766667730452618
912000,0.772391340713668,0.766656683335248
912250,0.772403806708208,0.766648288695347
912500,0.772408872593154,0.766649814790066
912750,0.772416195131055,0.76665374032423
913000,0.772409128643144,0.766644022394079
913250,0.772407458758587,0.766639099546212
913500,0.772416138839543,0.766641460638217
913750,0.772419751843828,0.766633706682736
914000,0.7724306696005,0.766626846182998
914250,0.772427404322814,0.766631148342831
914500,0.772425653856436,0.766628148937565
914750,0.772428028616618,0.766632670462759
915000,0.772426127110025,0.766634036351638
915250,0.772445198120816,0.766636366020772
915500,0.772434426386683,0.766639253546526
915750,0.77242772050751,0.766636492854811
916000,0.772432780629571,0.76662430785057
916250,0.77243106089103,0.766619786159282
916500,0.772434079752383,0.766610499983068
916750,0.772438204085979,0.766608722723412
917000,0.772433878888496,0.766600179272705
917250,0.772437940448748,0.766612932462819
917500,0.77244719787181,0.76660689500349
917750,0.772459731163778,0.766615810694839
918000,0.772459154792912,0.766620894732672
918250,0.772461263062497,0.766631889053639
918500,0.772453950567388,0.766641449467197
918750,0.772469715641652,0.766632619970684
919000,0.772481728808301,0.766634915866139
919250,0.772478653286546,0.766634003119554
919500,0.772478421031264,0.766625161660994
919750,0.772478027920143,0.76661513102869
920000,0.77246650620781,0.766624710717056
920250,0.772467082902846,0.766634682149719
920500,0.772465129403969,0.766639130741541
920750,0.772470536310489,0.766635396077323
921000,0.772475091948656,0.766638055717033
921250,0.772482743474701,0.766641476476656
921500,0.772474431741032,0.766628498601361
921750,0.772474648745934,0.766625578415794
922000,0.772474540744084,0.766629249066717
922250,0.772481186783681,0.766624286518139
922500,0.772478682452441,0.766635665291735
922750,0.772486465793403,0.766641895809151
923000,0.772479076621438,0.76664127157562
923250,0.77248403583018,0.766642123007328
923500,0.772494842034882,0.76664120306546
923750,0.772516811227615,0.766652386034167
924000,0.772510939358158,0.766662196349778
924250,0.772504266141482,0.766664162622216
924500,0.772506603635297,0.76665508863647
924750,0.772506666137784,0.766659463076735
925000,0.772504112487806,0.766652948986577
925250,0.772496772545731,0.766647950231594
925500,0.772502036316373,0.766654237804619
925750,0.772500890139089,0.766652132985512
926000,0.772501188901166,0.766649356108143
926250,0.772499355170388,0.76664983430243
926500,0.772494410353994,0.766649542181573
926750,0.772488095181259,0.766653940026084
927000,0.772474846466293,0.766652701602972
927250,0.77247606191524,0.766650963756958
927500,0.772480644793862,0.766648327016057
927750,0.772481389875607,0.766645708642576
928000,0.772483927511005,0.766642152699127
928250,0.772480888387932,0.766643321175258
928500,0.772479869100825,0.766632697168952
928750,0.772475389609028,0.766642354581336
929000,0.772471527790614,0.766657460817835
929250,0.772469714627496,0.766661138129153
929500,0.772475891892568,0.76667672712808
929750,0.77247821114198,0.766688409396044
930000,0.77247987283667,0.766679299402221
930250,0.772476353656682,0.766664254675301
930500,0.772486830638553,0.766671000501469
930750,0.772490446664926,0.766674874561398
931000,0.772491487447783,0.766673824407967
931250,0.772485371559596,0.766675138478143
931500,0.772496321326672,0.766679615661215
931750,0.77248859445139,0.766689418169044
932000,0.772482372248957,0.766693961778958
932250,0.772480621622257,0.766701814707531
932500,0.77248539581919,0.766698514169985
932750,0.77248404273379,0.766700504560675
933000,0.772484033376167,0.766699714521332
933250,0.772499579465896,0.766691976574833
933500,0.772500332800695,0.766700076871956
933750,0.772500687770546,0.766697944802899
934000,0.772500995701476,0.766701500049584
934250,0.772493245021456,0.766689493523284
934500,0.77248735603399,0.766680426979154
934750,0.772481757199922,0.766678523114966
935000,0.772483060421871,0.766678071579665
935250,0.772476146198385,0.766673522194064
935500,0.772481516127614,0.766672297390354
935750,0.772480154424233,0.766679797525316
936000,0.772475985074296,0.766680620548906
936250,0.772475851333805,0.766674316240383
936500,0.772471658427125,0.766674694383273
936750,0.772474586622654,0.76667041145904
937000,0.772491057030874,0.766679997062166
937250,0.772488071045374,0.766677909814778
937500,0.772481209654688,0.766684967778455
937750,0.77247999965915,0.766685142566209
938000,0.772473993834989,0.766687558476336
938250,0.77248444602798,0.766679389834865
938500,0.772477401713114,0.76668544273812
938750,0.772480855587211,0.766690343665901
939000,0.772489578248324,0.766689913013231
939250,0.772484801437781,0.766685981395836
939500,0.77247110964933,0.766687873234329
939750,0.77247291319248,0.76668872574132
940000,0.772477323630657,0.766682669880859
940250,0.772467610395474,0.766685235458225
940500,0.772465560686342,0.766688377594492
940750,0.772457273584304,0.766693621460143
941000,0.772459959675996,0.766686705484884
941250,0.772465543525905,0.766683188475761
941500,0.772454063925391,0.76667502029142
941750,0.772456623635666,0.766683016199421
942000,0.772462859418698,0.766677415911411
942250,0.772472819995867,0.766675921467544
942500,0.772477830855387,0.766678980750265
942750,0.772483062915343,0.766671029931395
943000,0.772468970891713,0.766686926202791
943250,0.772471816854595,0.766691118829728
943500,0.772467057262593,0.766686310892843
943750,0.772474664414036,0.766678151334384
944000,0.772477023347684,0.766674261130539
944250,0.772467532451604,0.76667117829556
944500,0.77247956850216,0.766671274516174
944750,0.772474101287109,0.766680988637149
945000,0.772467107379385,0.766688011263716
945250,0.772478288759842,0.766690015735704
945500,0.772481267177438,0.766684422673419
945750,0.772488448508361,0.766684781634556
946000,0.772490554994409,0.766689758755224
946250,0.772496692560805,0.766693312839641
946500,0.772505428866054,0.766694015956986
946750,0.772506367213515,0.766691769505531
947000,0.772505593449305,0.76670485903184
947250,0.77251488239001,0.766698621299174
947500,0.772514070833241,0.766691744981512
947750,0.772511280800962,0.76669150239505
948000,0.772506237831309,0.7666928936201
948250,0.77250817711313,0.766696816907072
948500,0.772510336523273,0.766689832482404
948750,0.772521815930752,0.766693394379067
949000,0.772517783142358,0.766692600603079
949250,0.77251656891732,0.766696133428929
949500,0.77252227060387,0.76670141549106
949750,0.772517185544329,0.766706605400262
950000,0.772511787583783,0.766699746849171
950250,0.772508645475172,0.76669777953023
950500,0.772503564653707,0.766694876989632
950750,0.772497605258057,0.766696450160546
951000,0.772502238657473,0.766705133044373
951250,0.772496315710584,0.766702233730487
951500,0.772496504393294,0.766711327684748
951750,0.772497775952914,0.76671025696758
952000,0.772497778010981,0.766718727870755
952250,0.772502732018063,0.766727928886101
952500,0.772503571530484,0.766734051536562
952750,0.772503184873477,0.766742390588598
953000,0.772497656901135,0.766741367687884
953250,0.772490920723496,0.766751273789314
953500,0.772488436154704,0.766745576870572
953750,0.772490980744023,0.766745469045015
954000,0.772501787299005,0.766738460078605
954250,0.772511660037928,0.7667319983015
954500,0.772527035533345,0.766721548132519
954750,0.772517283395864,0.76672067141819
955000,0.772507634859715,0.7667213801845
955250,0.772507705974496,0.766722684571933
955500,0.772514934094441,0.766728331151855
955750,0.772508856989364,0.766725387202439
956000,0.772509379442143,0.766727012992485
956250,0.772517732558276,0.766718942182147
956500,0.772505255238435,0.766716553844009
956750,0.772505875734555,0.76670924175898
957000,0.772500497033524,0.766711734284271
957250,0.772494881840425,0.766705696886235
957500,0.772492609257694,0.766702961128975
957750,0.772488558662918,0.766700028051609
958000,0.77249978807859,0.76670001291154
958250,0.772497077472093,0.76669950437394
958500,0.77251252981336,0.766686896185043
958750,0.772509590352336,0.766694126706026
959000,0.772504522181307,0.76669114446925
959250,0.772513296770152,0.766696363930482
959500,0.772516423815872,0.76669784905408
959750,0.772514580058391,0.766694682791353
960000,0.772512906570729,0.766686354209027
960250,0.772513290233894,0.766688413511221
960500,0.77250689519297,0.766687447524819
960750,0.772498364395158,0.766680777282558
961000,0.772506370965048,0.766680407052069
961250,0.772505123858947,0.766677908922426
961500,0.772499756233856,0.766687641594287
961750,0.772505544434537,0.766694538771897
962000,0.772495877919522,0.766690931140394
962250,0.772491562279361,0.766683211433769
962500,0.772497587268465,0.766685376775929
962750,0.772505913333682,0.766680102887082
963000,0.772504917726001,0.766683899929775
963250,0.77250590106572,0.76668233194322
963500,0.772508439112998,0.766677135350575
963750,0.772510996932272,0.76667546239351
964000,0.77250676887789,0.766682785433129
964250,0.772508300205628,0.7666833692827
964500,0.772520850477015,0.766685895840302
964750,0.772522072281979,0.766676997908638
965000,0.772524194755661,0.766680099458159
965250,0.772531007862052,0.766678884928972
965500,0.77253451230916,0.766676426318777
965750,0.772536978781125,0.766679339631807
966000,0.772530069193172,0.766679243858484
966250,0.772525608372352,0.766674134389248
966500,0.77251804315868,0.766675728873058
966750,0.772520732674483,0.766678250875886
967000,0.772525604380912,0.766676670215829
967250,0.772528990944055,0.766680306267737
967500,0.772532267436774,0.766684746334917
967750,0.772535177367015,0.766689762266126
968000,0.772532604325641,0.766682183071216
968250,0.772525822408525,0.766671504633872
968500,0.772519836048546,0.766670295152207
968750,0.772524075147725,0.766672304406323
969000,0.772528028289265,0.766675298140668
969250,0.772521443438104,0.766667860345092
969500,0.772522414534527,0.766670628421628
969750,0.772526856255296,0.766673809082119
970000,0.772529494716128,0.766675276544712
970250,0.772530534582065,0.766676204342705
970500,0.772543148626387,0.766666507828439
970750,0.772537765850324,0.766665148047721
971000,0.772535654070118,0.766653969425555
971250,0.772546109873891,0.76665872468068
971500,0.772539029431185,0.766665892505374
971750,0.772526868714944,0.766665070315813
972000,0.772517590207394,0.766664586761594
972250,0.772529506792821,0.766662036521245
972500,0.772528279205105,0.766668098237578
972750,0.772522134292066,0.766667080961979
973000,0.772524569351209,0.76666680105211
973250,0.77252558674914,0.766667735393176
973500,0.772528555823513,0.766679762682706
973750,0.772530626478385,0.766679641242635
974000,0.772530413451061,0.766674933499675
974250,0.772542800340295,0.766678548703614
974500,0.772529165413375,0.766678390464682
974750,0.772532255945949,0.76667513509279
975000,0.772538631408098,0.76666911028004
975250,0.772532445602018,0.766661538176308
975500,0.772527426913962,0.766661529487504
975750,0.7725386245446,0.76665573620381
976000,0.772546545192791,0.766658528038343
976250,0.772546745049624,0.766667472799104
976500,0.772546495445429,0.76666534544183
976750,0.772550382760117,0.766668233651698
977000,0.772553954569334,0.76666967458549
977250,0.772546197598809,0.766674301529737
977500,0.772540085503486,0.766660850539974
977750,0.772536741823462,0.766658941949218
978000,0.772544855452085,0.766660022366177
978250,0.77253662726637,0.766668703479434
978500,0.772536326976408,0.766662790403217
978750,0.772534753485,0.766670368192669
979000,0.772535243613218,0.766671748634236
979250,0.772532476616389,0.76667155151125
979500,0.772536300621896,0.766676282580559
979750,0.772526714765509,0.76668015567246
980000,0.772526576879926,0.766678182144006
980250,0.772545308317047,0.766681649054778
980500,0.772538673864024,0.766682690077141
980750,0.772536435025996,0.766684495664803
981000,0.772525042017873,0.766679010451263
981250,0.772520555028385,0.76668612270573
981500,0.772518722383229,0.766686149619331
981750,0.772514645765082,0.76668408689245
982000,0.772526139266517,0.766682719704644
982250,0.772523315850806,0.766685304767472
982500,0.77252777017856,0.76668202943949
982750,0.772528103022296,0.766687658850713
983000,0.772526722325936,0.766687531489421
983250,0.77252020228559,0.766694172750867
983500,0.772524561429984,0.766700721461622
983750,0.772524798013107,0.766689345861148
984000,0.772528471875793,0.766695868487449
984250,0.772532271977064,0.766691568472904
984500,0.772528306929225,0.766691735774447
984750,0.772536155942404,0.766689499878853
985000,0.772530415781134,0.766689637782976
985250,0.772523786871681,0.766691556698732
985500,0.77252590727223,0.766700544037317
985750,0.772532565372485,0.766702071704352
986000,0.772527280257019,0.766689371081534
986250,0.772524288973774,0.766693051988405
986500,0.772520480417305,0.766685875512757
986750,0.772516116629741,0.7666812956461
987000,0.772511313852414,0.766680845208678
987250,0.772525263141539,0.766692903898369
987500,0.772525681651689,0.766686750966817
987750,0.772525705493971,0.766689195653469
988000,0.772525631002737,0.766684615080542
988250,0.772525636605146,0.766691503473952
988500,0.772529179354561,0.766676256791942
988750,0.77252628632151,0.766681776020637
989000,0.772539931818926,0.766681994770586
989250,0.772538704676349,0.766684577790666
989500,0.772538950936984,0.766682513791567
989750,0.772541007267349,0.766689456809626
990000,0.772535833641837,0.766690343196953
990200,0.77253350727544,0.766686894996743
990400,0.772526088441433,0.766694482378765
990600,0.772518503446041,0.766697737610802
990800,0.772521336745451,0.766701540202401
991000,0.772516776063687,0.766699326863589
991200,0.772514235566146,0.766697975559082
991400,0.772513395005399,0.766687605004074
991600,0.7725143484326,0.766689093020441
991800,0.772512236410258,0.766699455732978
992000,0.772508227461129,0.766698035512862
992200,0.772520286479452,0.766699485926598
992400,0.772517279263382,0.766698935972718
992600,0.772518348807576,0.766704592002785
992800,0.772514375446853,0.766702819791485
993000,0.772513367620395,0.766704529061784
993200,0.772509628320788,0.766701480873988
993400,0.772510211768961,0.766701232405496
993600,0.772508895000948,0.766708395145728
993800,0.772513545643885,0.766711680338918
994000,0.77251593317524,0.766710081229731
994200,0.772512019570654,0.766715112851864
994400,0.772514906046483,0.76672171130548
994600,0.772522737083714,0.76671822491116
994800,0.772524962098178,0.766724081179575
995000,0.772519046271871,0.766732422045601
995200,0.772519818325972,0.766729390986984
995400,0.772516605658078,0.766729798002456
995600,0.772513549616808,0.766729777625566
995800,0.772516708057904,0.766715350985343
996000,0.7725182779522,0.76671739887251
996200,0.772514977039374,0.766723123418219
996400,0.772516399570685,0.766729185342377
996600,0.772514248235402,0.766727083327215
996800,0.772516461443664,0.766727843788145
997000,0.772512608665734,0.766728778468176
997200,0.772503830841356,0.766732052457014
997400,0.772496959973595,0.766724720519972
997600,0.772509285510313,0.76672714344431
997800,0.772507098423847,0.766730391567238
998000,0.772507376564214,0.766734152072426
998200,0.772500124384087,0.76673425303768
998400,0.772508564239306,0.766737090966892
998600,0.772503113723615,0.766735567375363
998800,0.7725008065465,0.766734501870189
999000,0.772502464651689,0.766733057048354
999200,0.772502696313996,0.766725322263948
999400,0.772513067294351,0.766720793991431
999600,0.772516962489184,0.766727486151032
999800,0.772508210251001,0.766732583350054
1000000,0.772511365091805,0.766739856238509


==> Data/TS3-1.csv <==
Time,Phi,Psi
1,0.3420163083752,0.393887955352428
6,0.54926613199338,0.686947225668292
11,0.499804579958338,0.779964131108582
16,0.551380556473586,0.721091405155483
21,0.503892177937404,0.63905623442004
26,0.640858395045247,0.595325195474574
31,0.626385187336931,0.557154838506414
36,0.713058770660529,0.617061864154346
41,0.698409036739253,0.58680835310473
46,0.752799452243573,0.659872755211168
51,0.710963044651378,0.73274440281513
56,0.723274219579535,0.760139798380225
61,0.821770285376417,0.689100156006574
66,0.881641355279658,0.734266121283018
71,0.870734699606416,0.769675515294656
76,0.875659017947257,0.745157690534457
81,0.879812513288152,0.804593524712607
86,0.894649640216442,0.782852136201586
91,0.870167817788208,0.843554048067503
96,0.84858119744547,0.851220484656901
101,0.839635907151163,0.857846742643221
106,0.843848534189122,0.863624545949219
111,0.849879553413501,0.868702313762979
116,0.865150241245785,0.87319651048051
121,0.849849889125874,0.885092134812093
126,0.8452860308265,0.895260277092186
131,0.860887071157119,0.890985282972863
136,0.83655657972267,0.917321090531921
141,0.851148628939126,0.924275337123545
146,0.865762901917508,0.930316002309221
151,0.852045708842706,0.933122666821782
156,0.882365814582382,0.938387760986737
161,0.900867745726226,0.93537079047234
166,0.903416403741321,0.936368856509761
171,0.911590263470219,0.937294878343034
176,0.887781567965551,0.930794387480186
181,0.890186301169787,0.944368100363305
186,0.886179393690472,0.931154877000402
191,0.899938160751993,0.937552783027382
196,0.896717387879025,0.938875247667816
205,0.904363781619713,0.950738408169406
6205,0.998697834729979,0.998206328571248
12205,0.99928743368477,0.99915409775939
18205,0.999220518511106,0.999442820810899
24205,0.999370957425154,0.999368729221648
30205,0.999438088370352,0.999655962617863
36205,0.999550303455355,0.999717827661851
42205,0.999585787333872,0.999761559812504
48205,0.999552229198118,0.999770602962996
54205,0.999435858062514,0.999679653013487
60205,0.999303680329548,0.999743573518359
66205,0.999552077713769,0.999791782212901
72205,0.99955929388225,0.999883309882212
78205,0.999748997330089,0.9998815790459
84205,0.999825788411931,0.999881821939001
90205,0.999824444691485,0.999878550856612
96205,0.999845644076691,0.999876263775158
102205,0.999846539764109,0.999919341356756
108205,0.999844673806301,0.999933363255346
114205,0.999845230222713,0.999946368527408
120205,0.999842444510645,0.999956734279599
126205,0.999891685179309,0.999957626562507
132205,0.999891918529215,0.999957405656778
138205,0.999903716672259,0.999958218887183
144205,0.999903309926346,0.99995865090431
150205,0.999915144651165,0.999958139965376
156205,0.999925661423025,0.999957685772904
162205,0.999926581269596,0.999965442275486
168205,0.999935818314535,0.999971491087859
174205,0.999919660658137,0.999971126007275
180205,0.99992757967818,0.999976301460559
186205,0.999934729811269,0.999976084141115
192205,0.999935249769576,0.999976016153952
198205,0.99993470258656,0.999975866668803
204205,0.999933807127357,0.999975917619008
210205,0.99993407224779,0.999976040821263
216205,0.999934306981903,0.999975908160002
222205,0.999934842314549,0.999975805949935
228205,0.999934973027885,0.999975936786579
234205,0.999935164085593,0.999975702876647
240205,0.999919297122585,0.9999757017512
246205,0.99991879890135,0.999975491781432
252205,0.999928361239373,0.999975324575319
258205,0.999928226238322,0.999975390994976
264205,0.999936280576401,0.999975368461617
270205,0.999920727678296,0.99997532287668
276205,0.999920835387232,0.999975349789128
282205,0.999921020181183,0.999975455822956
288205,0.999928569212336,0.999975385188254
294205,0.99992811420176,0.999975361393089
300205,0.999927911056466,0.999980069067576
306205,0.999909886464934,0.999980035367462
312205,0.999920362250028,0.999980252632449
318205,0.999920409521195,0.999983977568263
324205,0.999918995186634,0.999984081094214
330205,0.999899344381589,0.9999839793428
336205,0.999900179800921,0.999984079142061
342205,0.99991063304173,0.999984128720284
348205,0.999909629096383,0.99998405037625
354205,0.999900689654303,0.99998410697783
360205,0.999911028159443,0.999984061604451
366205,0.999911054193994,0.999984147542587
372205,0.999911268944199,0.999984122421624
378205,0.999910635877831,0.999987165240533
384205,0.999911391124375,0.999987185299012
390205,0.999911533812775,0.999987132114447
396205,0.999890005282989,0.999987092329329
402205,0.999889559258793,0.999987072843483
408205,0.999900686740292,0.999987053903783
414205,0.999877819461817,0.999987015328905
420205,0.999891218161103,0.999986980599415
426205,0.999902544125747,0.999986993129827
432205,0.999922306447884,0.999986948523046
438205,0.999930490772991,0.99998689675766
444205,0.999937428817908,0.999986866592649
450205,0.999923219110658,0.999986877400556
456205,0.999923548685229,0.99998686809426
462205,0.999923638217904,0.999986848570913
468205,0.99993215427473,0.999986873383312
474205,0.999939493854224,0.999986879740627
480205,0.999939114601087,0.999986879661426
486205,0.999939317216532,0.999986872143597
492205,0.999939326200399,0.999986856220733
498205,0.999939257930425,0.999986870963292
504205,0.999945714432825,0.99998687099231
510205,0.999945398632306,0.999986852092927
516205,0.999950997190358,0.999986914212521
522205,0.999951159697795,0.999986947095206
528205,0.999951045260976,0.999986962150242
534205,0.999950933150535,0.999986918466255
540205,0.999956271591414,0.999986866686146
546205,0.999956098075635,0.999986853498503
552205,0.999956203342788,0.999986876661852
558205,0.999960914019121,0.999986871225407
564205,0.9999606404524,0.999986911810785
570205,0.999960628137167,0.999986899800865
576205,0.999960891417635,0.999986907880387
582205,0.999951924442784,0.999986933331822
588205,0.999952022099729,0.999986940885823
594205,0.99995181100465,0.999987014739385
600205,0.999952137610548,0.999986999403047
606205,0.99995193432275,0.999986962627335
612205,0.999951776915203,0.999986935304777
618205,0.999952212020334,0.999986947324137
624205,0.999952246904648,0.999986986916418
630205,0.999941482031554,0.999987010494089
636205,0.999928369489236,0.999987037334428
642205,0.999922223144585,0.999987046015414
648205,0.99992224405436,0.999987016836137
654205,0.999937288600064,0.999987044689257
660205,0.999937058608447,0.999987046750257
666205,0.99993725260764,0.99998700760293
672205,0.999943788363586,0.999987003745172
678205,0.999943812968956,0.999986949645117
684205,0.999943467214535,0.999986920022217
690205,0.999931424775066,0.999986896086661
696205,0.999931348778618,0.999983813857091
702205,0.999931156974944,0.99998383254557
708205,0.999925171191243,0.999983843604189
714205,0.999933104006453,0.999983843106569
720205,0.999932979582984,0.999983788215868
726205,0.999932998812942,0.999980077358272
732205,0.999933158054153,0.999980052474009
738205,0.999933324268288,0.999980003384944
744205,0.999933295935019,0.999979943969046
750205,0.999932959988535,0.99997998609851
756205,0.999939806909918,0.999983798790463
762205,0.999939679333455,0.999983774365941
768205,0.999939605709704,0.999983751263589
774205,0.999927161282305,0.99998372752031
780205,0.999926774970593,0.999983703147613
786205,0.999926975768024,0.99998372877638
792205,0.999934725086672,0.999983741689211
798205,0.999934745451985,0.999983736568267
804205,0.999941457223998,0.999983689522482
810205,0.999947492744934,0.999983687632255
816205,0.999947424519263,0.999983642431167
822205,0.999952830717048,0.999983682105249
828205,0.999952795892565,0.999983663050733
834205,0.999943141842786,0.999983648765253
840205,0.999943190546804,0.999983616717106
846205,0.999943246088937,0.999983627899395
852205,0.999949140824378,0.999983542243563
858205,0.999949296763518,0.999983501687557
864205,0.999949172988723,0.99998353896867
870205,0.999949349665267,0.999983513825295
876205,0.999949411720318,0.999986596224183
882205,0.999949175314635,0.999989087381687
888205,0.999954158414869,0.999989105470176
894205,0.999954128005429,0.999989135394507
900205,0.999954182768297,0.999989085213655
906205,0.999954184543982,0.999989071557747
912205,0.999958870316568,0.999989091567185
918205,0.999958864013695,0.999989075235651
924205,0.999958806225049,0.999989056848263
930205,0.999958708022139,0.999989058760894
936205,0.999958736033918,0.999989070061995
942205,0.999958712981014,0.999989105906333
948205,0.999958700291781,0.999989134124659
954205,0.99995869026399,0.999989132792298
960205,0.999949807739072,0.999989136306385
966205,0.999949710591931,0.999989131777161
972205,0.999949754068052,0.999989123589079
978205,0.999949852915101,0.999989113384952
984205,0.999949642961377,0.999989116413204
990205,0.999949756051356,0.999989127737914
996205,0.999954822461201,0.999989137363964
1000000,0.999954838121074,0.999989169812277


==> Data/TS4-2.csv <==
Time,Phi,Psi,x1,x2,y1,y2
1000000,0.198191098447968,0.231601802959031,0.259315385539319,0.261041108724415,0.455274619955177,0.457135858256437
1040000,0.943047895337368,0.0974034809777622,0.262520196836014,0.259360103517375,0.454507257525272,0.457671421310234
1080000,0.57765255567548,0.0219210089163425,0.260424742034578,0.260039235029258,0.453886264729765,0.458769461063334
1120000,0.238453316270198,0.468985720516255,0.259651254843017,0.261019422708779,0.457131227645001,0.457317567841619
1160000,0.924201809301278,0.0715911751550948,0.262125713711553,0.25940826658997,0.454602618594728,0.457992998901944
1200000,0.417265830808855,0.0237694109367575,0.259907573367329,0.260297519045044,0.454129360313537,0.45868965268125
1240000,0.264485188633904,0.649505650408587,0.259969985007838,0.261120001348266,0.4583304901077,0.457458750168254
1280000,0.92434044101131,0.0601639144715231,0.262429667065166,0.259842180674591,0.454828078893597,0.458249580999974
1320000,0.472692873659659,0.0317488131912945,0.260450116413002,0.260571969538042,0.45464149353515,0.458705756340425
1360000,0.207166357026546,0.33363302931632,0.260080265053447,0.26150554730517,0.456980439384216,0.457913033883161
1400000,0.948197533750813,0.120866749526979,0.262657786153156,0.259853003082442,0.45570410314354,0.45816691216423
1440000,0.5472348819326,0.0293068741261512,0.260691346710496,0.260489229456352,0.45495192151953,0.458905053346195
1480000,0.0957177496934084,0.13149077845107,0.259879872944435,0.262066447526972,0.456163322755576,0.458490196128816
1520000,0.966731874184297,0.272942473983792,0.262736673590297,0.259709088161864,0.457172323891942,0.458386949913292
1560000,0.822693719417254,0.0261588556557333,0.2612029688798,0.259690102578571,0.455693971608809,0.459568678050038
1600000,0.293485404606594,0.0483256568711045,0.259997209467194,0.260873595917412,0.455957973779209,0.459259899970739
1640000,0.572941859855354,0.888027807195377,0.260574824449201,0.260282851246949,0.46082562575822,0.458449278359419
1680000,0.922522400518142,0.0681955226848966,0.262004166201208,0.259766112130157,0.456435363030038,0.459289059507486
1720000,0.60715880075395,0.0248948773925294,0.260464426706493,0.260040719468964,0.456109766828659,0.459850779509381
1760000,0.161999803968897,0.0661081828238772,0.259838123214961,0.261354384034118,0.45655858370654,0.459416943411145
1800000,0.867978595196712,0.784929961926852,0.26150180882904,0.259808424745765,0.460051096623551,0.458587332330427
1840000,0.936145872395963,0.0608746517028483,0.262080497898726,0.259789266913801,0.456360093256783,0.459193121355032
1880000,0.606921634851555,0.0294696594915573,0.260728012566178,0.260323546033689,0.456087733812147,0.459530675651749
1920000,0.227805077674268,0.0851246681281842,0.26002522094641,0.261123920179919,0.456516002836182,0.459005244505498
1960000,0.8489730767899,0.641463837927688,0.261415313292482,0.259914077944501,0.45915706282831,0.458511939133406
2000000,0.865057884044519,0.0684046122173206,0.261577212241019,0.259984316481945,0.456580692647791,0.459200653643734
2040000,0.478277063292738,0.0416127045585786,0.260350482165788,0.26042841656013,0.456374149920245,0.459411796752803
2080000,0.177208453371938,0.201163755136279,0.25993853470857,0.261247396630347,0.457283233790495,0.458744148916545
2120000,0.940175758398692,0.35982642964221,0.261980283198459,0.259802650779957,0.458049391050385,0.458661309697432
2160000,0.865787935508793,0.0612950435411343,0.261421175428002,0.259883132828524,0.456598733536143,0.45921185216105
2200000,0.455061083425975,0.044317767489035,0.260167535442457,0.260323112300809,0.45660053790625,0.459470786241757
2240000,0.201523305574917,0.182136624393888,0.259658951067369,0.260798387254193,0.457375129034365,0.458896787508277
2280000,0.908319193614027,0.432287244797871,0.261336180830825,0.259540730185814,0.458315754166822,0.458595967958057
2320000,0.822597882065095,0.0594809463047805,0.26083595981235,0.259595319035741,0.456657924337053,0.45920028464717
2360000,0.471993282675059,0.0555588055695556,0.259964571342912,0.260058025063819,0.456652122666156,0.459240192794615
2400000,0.201768546446063,0.154551316388708,0.259547981916935,0.260647740179771,0.457204007569035,0.458848377924646
2440000,0.914374126059603,0.484644045428936,0.261232805494611,0.25944786872191,0.458653715110134,0.45871484364611
2480000,0.875920059059253,0.0630679975076231,0.261016370114909,0.259518728907785,0.45684398774069,0.459254612827824
2520000,0.5693918186507,0.0275826528169378,0.260160931601775,0.259935822380457,0.456583235149743,0.45959625953571
2560000,0.230196776899,0.0744230733894167,0.259706672572715,0.260648343477564,0.456871534360116,0.459132781191113
2600000,0.664483655842279,0.834216112542252,0.260414344934559,0.259877817496485,0.460108313468748,0.458606794404523
2640000,0.936603632195952,0.0925809108006494,0.261558732304872,0.259640955121262,0.456955598717754,0.458979216036824
2680000,0.756132843279891,0.0285093114769315,0.260556081393439,0.259689580493175,0.456572538991469,0.459469430699236
2720000,0.346341594319676,0.0254571648183545,0.259899045551132,0.260388764407126,0.456575587532656,0.45953962480649
2760000,0.129932724297689,0.231622979816315,0.259596429404923,0.260979033544346,0.457747461382825,0.45885680274211
2800000,0.916750676251808,0.383681998663098,0.261149542785879,0.259464758668968,0.458342105995865,0.458781520069
2840000,0.872361128745822,0.062504343554517,0.260914629252341,0.259536639613983,0.457096330948482,0.459361733492205
2880000,0.566373488169614,0.0276711335580203,0.260078855249182,0.259877638586767,0.45686934701109,0.459691212740372
2920000,0.189719954357995,0.0802567470481523,0.259712211838968,0.260761505356456,0.457243902046665,0.459304670103572
2960000,0.576639274025877,0.795349348706696,0.260143787324626,0.259915040011035,0.460101371533209,0.45890297359369
3000000,0.927865908348025,0.116087771365392,0.261298056137318,0.259579414376917,0.457588285002475,0.459302165126826
3040000,0.784378331936556,0.0492531866581042,0.260645738461759,0.259724054763307,0.457295296179377,0.459657211682306
3080000,0.514271299564349,0.0369970430936578,0.26011581080703,0.260074172562255,0.457129202851377,0.459676762880548
3120000,0.204167261767581,0.105108233776165,0.259734889850813,0.260689622937475,0.457538979902902,0.45932045982802
3160000,0.6223890781235,0.782568573022142,0.260293918204725,0.259936802056229,0.460051000386056,0.458952929513133
3200000,0.944035938141785,0.12418517466333,0.261488157303872,0.259676091395312,0.457638376263342,0.459243038742884
3240000,0.821811477224653,0.0335242449167898,0.260741707597219,0.25969527647683,0.457129005483908,0.459666956414521
3280000,0.509915292638104,0.0247633234492808,0.260069208029512,0.26004116685998,0.457054627450724,0.459770582358245
3320000,0.194171124664475,0.0581642175748213,0.259719441349268,0.26068551958663,0.457297800517599,0.459464302618721
3360000,0.399762567745339,0.653698539116535,0.259949087137308,0.26023126261158,0.459423369150133,0.458882078620509
3400000,0.92962745562908,0.21057424624093,0.261282776711461,0.25965445254819,0.457944340482936,0.459031732337466
3440000,0.793261141800406,0.0573029461854365,0.260616322963348,0.259716346878699,0.457180334270671,0.459305177958736
3480000,0.525415357187554,0.0402785435162406,0.260147849015211,0.260078073424017,0.457032920580706,0.459380496594443
3520000,0.240436538734214,0.114858818546061,0.259892248516788,0.260658556141207,0.457430602759944,0.459039477383023
3560000,0.470805470017199,0.782591291382773,0.260161603157669,0.260240661103946,0.459817246216521,0.458780078108074
3600000,0.954189905289201,0.170831336800686,0.261638704345885,0.259826051411049,0.457741257510999,0.458988263993242
3640000,0.865536859921203,0.0392897933985492,0.261020307961977,0.259837158506169,0.457107288845341,0.459406928472653
3680000,0.635147820269897,0.020477224807061,0.260385351844184,0.260017314917265,0.456967156300109,0.45963423868462
3720000,0.323109405605582,0.0384058838351895,0.259896245588147,0.260382294390886,0.45706366658967,0.459368289294172
3760000,0.149274322950965,0.298767685154594,0.259858366439605,0.260951283317529,0.458149382584715,0.458834609786169
3800000,0.937307886244218,0.502140054212534,0.261371609431286,0.259769306633332,0.458740821887036,0.458733963667282
3840000,0.916575768937201,0.0868752589400958,0.261224195695655,0.259784305538916,0.457263085627953,0.458993254287366
3880000,0.71679038900653,0.026696992302213,0.260464943139938,0.259870233096812,0.456921038249875,0.459372604851981
3920000,0.391394475536433,0.0359342474607183,0.260015319276212,0.26029977505293,0.456920895471832,0.459200998943516
3960000,0.186211634462746,0.137924187781472,0.259781684639753,0.260696028431154,0.457378826185541,0.458755697683347
4000000,0.722040395985427,0.793767392793909,0.260430078584021,0.259830083162781,0.459506129738965,0.458481515472207
4040000,0.953071080698569,0.127870436915908,0.261335709985225,0.259635091308496,0.457454454887969,0.458862610042437
4080000,0.879663214061008,0.0483265652374282,0.260849742661147,0.259663060995215,0.457024761686335,0.459077823000416
4120000,0.603794954371516,0.0260256554703348,0.260235777222807,0.25997070810672,0.456927426614812,0.459323794244038
4160000,0.276466371312705,0.0372159055239155,0.259916408158484,0.260510704762649,0.457011671691775,0.459208427964331
4200000,0.120761826501828,0.256857782061954,0.259748088899139,0.260913526579155,0.457938463643341,0.458740306618031
4240000,0.87580657401218,0.885214579959114,0.26087267694829,0.25973035870863,0.460046035466283,0.458591363098228
4280000,0.989379893960926,0.114662209656113,0.261950120684171,0.259677737029058,0.457441780955189,0.458885013528505
4320000,0.946612779048727,0.0262372404406036,0.261283661261683,0.259697779422174,0.456928255031369,0.459251504280553
4360000,0.763157014813131,0.0112422803922317,0.260533502982073,0.259831480454056,0.456833204615735,0.459563308981837
4400000,0.391495178831095,0.00997628901726351,0.259947586232703,0.260216208789855,0.456851615505398,0.459632097385326
4440000,0.155300881682075,0.026473165971056,0.25979467891857,0.260777812945214,0.456921448347969,0.459230501131683
4480000,0.0549168087139034,0.210292835717906,0.259751259875054,0.261291718499575,0.457697374600899,0.458655915324349
4520000,0.830783011696478,0.963836962564906,0.260703037234941,0.259785851488746,0.460606753903305,0.45849702330334
4560000,0.989320323389773,0.145058056847095,0.261878014336817,0.259679644821523,0.457548886695476,0.458779295087751
4600000,0.953191831208612,0.0307423507033866,0.261285231977471,0.259688590774398,0.457099153266268,0.459269240973653
4640000,0.814011337434826,0.0100283807836129,0.260588769160025,0.259741343510521,0.456997414697254,0.459692094148009
4680000,0.495952265674207,0.00736961030655836,0.260091625307304,0.260101217609942,0.45698456501601,0.459807274977336
4720000,0.195471490429939,0.0152426588670041,0.259884770313258,0.260691553854124,0.457046056238626,0.459547397945926
4760000,0.0470557154140288,0.0629752096994183,0.259839809151807,0.26140476722989,0.457344664942693,0.459110975328143
4800000,0.117433160312376,0.808329520046953,0.259873427239188,0.260977256091048,0.459695379353216,0.458694796040144
4840000,0.984332306030538,0.760563499350223,0.261827070023794,0.259834815450087,0.459497839932906,0.458697849315995
4880000,0.99742795936359,0.113011701466032,0.262412902623633,0.259830937692762,0.457596711200383,0.458956286925748
4920000,0.983079688807623,0.0286229962231766,0.261782770529621,0.259829953796269,0.457191796665456,0.459323017863633
4960000,0.890925244413035,0.0106276059268626,0.261004381590734,0.259874334258771,0.45712315159976,0.45970158564689
5000000,0.735649192054597,0.00532323383697462,0.260527655574164,0.259951442507576,0.457073217580448,0.459929075283751
5040000,0.380624004891655,0.00553407818655415,0.260051468217301,0.260328260297749,0.457109010206181,0.459946655104247
5080000,0.138181317851008,0.0141755043602328,0.259855903948676,0.260842420096681,0.457135839291211,0.459581935240353
5120000,0.0374933526035496,0.0502083279611665,0.259793266098167,0.261397880365341,0.45733477814596,0.459165188842766
5160000,0.0566304202268023,0.801034364165589,0.259794701137535,0.261213897788987,0.459775658750809,0.458838218006921
5200000,0.94667103047005,0.981079941601329,0.261311876808047,0.259872046413982,0.461101617019823,0.458833614735607
5240000,0.998420012213141,0.153353303941137,0.262479148346192,0.259851923287548,0.457925033544722,0.459032388497411
5280000,0.991193645776093,0.0348763760454107,0.261967747719317,0.259860481236034,0.457437237892368,0.459397999315235
5320000,0.946890836214622,0.011806902329084,0.261282659696012,0.259852249181772,0.457304900799472,0.459749004278116
5360000,0.78561619203354,0.00534345913142862,0.260670113136567,0.259971459717753,0.457278381516731,0.460032100283156
5400000,0.407300295316871,0.0056912941038342,0.260242692501052,0.26044895813107,0.457324668520321,0.460051890944737
5440000,0.139587334956068,0.0146027337752994,0.260075667789654,0.261023042666014,0.457352636651549,0.459700210879696
5480000,0.0363389773408271,0.0658394372549289,0.260055703456468,0.26161878982403,0.4576317918459,0.45925247227792
5520000,0.0469348011265581,0.785780425521447,0.260081293537966,0.2615326410688,0.459734650427044,0.458887167654463
5560000,0.931842410999356,0.995891950084437,0.26141454033219,0.260129200264479,0.461667105141302,0.458878197469048
5600000,0.999422996476811,0.204228905576547,0.262885074815313,0.260087781153729,0.458119541521254,0.45898396046788
5640000,0.997384574802974,0.0398380315100305,0.262484331002797,0.260086646681103,0.457542640964095,0.459371476384332
5680000,0.981354591749148,0.012063685953843,0.26188558334874,0.260101711482938,0.45741727942929,0.459767653256927
5720000,0.918990354467375,0.00504788621177654,0.261314897537786,0.260120075062208,0.457378022599801,0.460056585179545
5760000,0.733858356604717,0.00302470076872534,0.260748028897722,0.260215858545423,0.457359462543861,0.460215052750151
5800000,0.462738341255878,0.00415587559268384,0.260349272949047,0.260428696386138,0.457374221171427,0.46011709574685
5840000,0.205712199983535,0.00859830746925133,0.260098375761091,0.260792878903048,0.45741845529331,0.459892239069281
5880000,0.0790111329153216,0.0344590606165932,0.260020163482928,0.261208133018879,0.457571495854915,0.459458104456822
5920000,0.0441391705495405,0.210796141328794,0.259994863249964,0.261422227447702,0.458203762434402,0.459035679771498
5960000,0.674000212360376,0.995039546864164,0.260558729993053,0.260182716742615,0.461533150548469,0.458891184855101
6000000,0.994834154582647,0.280734943122227,0.262139137205703,0.260006230152437,0.458422920382379,0.459011995562471
6040000,0.987622133882201,0.0604982678616632,0.261865437288981,0.260002344364813,0.457736810241124,0.459306028152295
6080000,0.936357830413062,0.0253316172652633,0.26126766162002,0.260005179874093,0.45754368234211,0.459518887633811
6120000,0.817078265973301,0.0115593254437982,0.260810882157803,0.260064081045867,0.457463585387687,0.459756923489681
6160000,0.587528749376425,0.00905303372964332,0.260396680248075,0.260214554700194,0.457423583098816,0.459807573588618
6200000,0.296509931612952,0.0147020755488972,0.260051201923198,0.260489653300326,0.457465756322311,0.459660672034412
6240000,0.11039701280791,0.0371268848052835,0.259931864947458,0.260932006767122,0.457587007373489,0.459384013503583
6280000,0.0648796344698636,0.265029207149926,0.259914849182547,0.26114677169362,0.458377413765016,0.459008213064781
6320000,0.74137388516595,0.949077787720877,0.26056669448142,0.260042200982156,0.460571641344994,0.458943757398558
6360000,0.98347657642773,0.196750037041918,0.261627029766634,0.259904666057715,0.458256194893078,0.45909896270773
6400000,0.953776818268146,0.0521324945272794,0.261282821266809,0.259926141722125,0.457755905540579,0.459356994498651
6440000,0.823857439984115,0.0207181378113783,0.260759123785802,0.260010896419777,0.457615901862691,0.459623313943186
6480000,0.570994195871831,0.0174931426235624,0.260330826352549,0.260187316942089,0.45760106924044,0.459674731639283
6520000,0.37220630333532,0.0280493764037283,0.260159735469969,0.260420349759354,0.457667444343544,0.459544241997184
6560000,0.181170842083218,0.0693924463181199,0.260065707409494,0.260791039768808,0.457835561266546,0.459288104413128
6600000,0.115567124558263,0.306895382976345,0.260076658541437,0.261026195471686,0.458526923003391,0.459020931145273
6640000,0.791690904143338,0.913197208535568,0.26074929428393,0.260107482973689,0.460237932719287,0.458918042122147
6680000,0.985667212417444,0.243011253491131,0.261742223430913,0.260017163795247,0.458355841319625,0.459026819455303
6720000,0.960680590115836,0.0542657817099908,0.261416125030337,0.260032481146444,0.457766634336464,0.459309197917099
6760000,0.837799410169942,0.025254654909171,0.260844045128541,0.260070435611924,0.457655464387416,0.459533010943891
6800000,0.616160851770359,0.0153586274475809,0.260417583039116,0.260186282305969,0.457614649568805,0.4596871413393
6840000,0.373038930764724,0.0225774523543771,0.260134234038306,0.260386957589719,0.457667223861094,0.459586841882942
6880000,0.183432144833841,0.0524080039790855,0.259999809317377,0.260701434877562,0.457806621864058,0.459359225190736
6920000,0.112148596404722,0.275526419071727,0.259968809104448,0.260909928297394,0.458458214937562,0.45902776006176
6960000,0.753196005750052,0.939446234325739,0.26058485972899,0.260056511702331,0.460424499976096,0.458956099661633
7000000,0.98383940360022,0.212102521886689,0.261566302169794,0.25991781611181,0.458330997239466,0.459082885845917
7040000,0.964126758733192,0.0621798725234526,0.261301193440112,0.25991706924154,0.457878736084147,0.459321818449682
7080000,0.882681924003417,0.0262789490067328,0.260877703872335,0.259966046464927,0.457726189857862,0.459544540836378
7120000,0.673532086784289,0.0165659966923407,0.260449803732353,0.260105682357657,0.457704014662299,0.459700598025913
7160000,0.404251010741821,0.017604027075913,0.260159976156689,0.260344888441669,0.457712066961834,0.459683948879323
7200000,0.151308059901812,0.040489977252353,0.260010427635575,0.260794113252902,0.457824240211891,0.459456602263612
7240000,0.112923412703158,0.168619254021045,0.259992356899313,0.260909568441788,0.458237999012476,0.459134245339361
7280000,0.506652262885998,0.943982223099257,0.260280334009727,0.260267750411244,0.460449815807089,0.458975687428136
7320000,0.971279812596715,0.352395633647314,0.261444765459921,0.260014172835796,0.458676271526755,0.459024856999824
7360000,0.964465522874522,0.0715339117911271,0.261372732130833,0.260016181971882,0.457891124492603,0.459235360460312
7400000,0.889576140991084,0.0294211343764701,0.26098647385019,0.260068192616626,0.457709932405529,0.45944219354291
7440000,0.704205714328136,0.0167257333626537,0.260559654983,0.260158122224925,0.45764570070515,0.459593735542722
7480000,0.436610993282574,0.01750289151056,0.260256818146343,0.260375910105101,0.457633551899073,0.459563169539205
7520000,0.197475962383544,0.0301592038228325,0.260127011555783,0.26075980961475,0.45772508120158,0.459442829887631
7560000,0.0894533820315922,0.109923197587053,0.260075268192961,0.261071495082964,0.458022493317349,0.459143070126502
7600000,0.234751059995637,0.895620139595487,0.260146049385634,0.26068017204368,0.460086799135402,0.4589440838096
7640000,0.967896458421539,0.672987027402812,0.261461837145544,0.260098447431767,0.459338524961207,0.458934978154416
7680000,0.989566344924357,0.120451896782533,0.261785202242847,0.26008627842452,0.458063897063561,0.459115990768543
7720000,0.961975634910237,0.0353212419860762,0.261385192857577,0.260082966260764,0.457748903833694,0.459368618057772
7760000,0.892478701299571,0.0152868065626947,0.261008326292392,0.260099969175624,0.457652969553788,0.459588900919161
7800000,0.749544784939282,0.00956341369764471,0.260657606637088,0.260165520592656,0.457620226670199,0.459716115902765
7840000,0.466369928426225,0.00846706864271341,0.260339067775447,0.260400617304692,0.457615601607791,0.459750278573061
7880000,0.201153285669822,0.01659574344199,0.260158937746714,0.260767778081308,0.457656356011461,0.459558683226636
7920000,0.080132666540322,0.0616254387573425,0.260096044100859,0.26111325942355,0.457830327379927,0.459205718380974
7960000,0.0731048406705016,0.535250683952052,0.260099720946692,0.261148571927968,0.458981760210999,0.458903003480268
8000000,0.808944038727078,0.993546931156991,0.260809705320045,0.260180678916963,0.461086069626234,0.458893341697714
8040000,0.996909914565458,0.337437419870297,0.262064102336658,0.260097040601919,0.458587219603062,0.458954421627741
8080000,0.995961786537107,0.0796589039746387,0.261993133964628,0.26009336898314,0.45795415177271,0.459183439073832
8120000,0.981171476725358,0.0297906342818018,0.261589403824844,0.260101153135729,0.45777048530859,0.459414227376388
8160000,0.922578086318201,0.01243200251363,0.261127066256831,0.260110222844364,0.457696028467787,0.459651985343601
8200000,0.753618293274673,0.00765913781320837,0.260681723267012,0.260192396064371,0.457683541420592,0.459796048884241
8240000,0.544179839823226,0.00725117183905175,0.260443132842214,0.260364153892288,0.457682824200007,0.459811151411695
8280000,0.306908614222599,0.0107333725119216,0.260233959223973,0.260592107280502,0.457690037738908,0.459690847346414
8320000,0.0972496041129564,0.0276962308774962,0.26011940390754,0.261037210907382,0.457776389007091,0.459441958810981
8360000,0.0285894272830429,0.111870891230497,0.260102913778908,0.261443770457177,0.458059792681071,0.459116348919595
8400000,0.105190086407198,0.951457084257398,0.260141591484407,0.26102157274037,0.46035823529473,0.458923797690716
8440000,0.92009342548131,0.993193598755878,0.261152857856649,0.260167731943352,0.461033441209286,0.458920277842069
8480000,0.998845859085402,0.299599800066918,0.262278823384807,0.260146674610087,0.458555836993493,0.459003007059336
8520000,0.997267866710457,0.0735923237253506,0.262085062900272,0.260144286956734,0.45795315621015,0.459184138166159
8560000,0.988115634479112,0.0308869778265214,0.261728221278234,0.260151416584389,0.45780398381068,0.459388645703938
8600000,0.947840507653518,0.0139217091038452,0.261294325022406,0.26016331648498,0.457706375353726,0.459570875145346
8640000,0.820665476579401,0.00805585779017892,0.260879339831907,0.260241301136973,0.457689667496148,0.459728165650352
8680000,0.630926177064781,0.00708948877428496,0.260549027963523,0.260317127900772,0.457699707410122,0.459776105042944
8720000,0.374047213783387,0.00756191495341868,0.26033592266668,0.260558145407658,0.457713835785422,0.459769186363376
8760000,0.161673888769815,0.0148482819314352,0.260226555490706,0.260907929175364,0.45775907665933,0.459597219982036
8800000,0.0580658468220476,0.0433199548738667,0.260207629719514,0.261288159911737,0.457874882102334,0.459322371283648
8840000,0.0396886579503963,0.22523231623641,0.260189303957825,0.261391788815057,0.458383771278053,0.459020349232212
8880000,0.42681233761174,0.995562657168253,0.260379711050885,0.26050578533442,0.461109671390199,0.458916394693301
8920000,0.989216313390582,0.731429504217069,0.261744716291506,0.260177383204667,0.459445335239346,0.458932439640111
8960000,0.997124077265043,0.15598053499301,0.262053829622655,0.260173089290327,0.458230972860465,0.459068413812553
9000000,0.987284528126673,0.0480425698230451,0.261698588694605,0.260178920362194,0.457910374047225,0.459286860628506
9040000,0.952735595812638,0.021514559691842,0.261312045522303,0.260176832805243,0.457785846634726,0.459458123952192
9080000,0.850389219452384,0.0107730315777543,0.260936107786018,0.260232423631851,0.457741475009072,0.45963960891245
9120000,0.63175854508339,0.00785646580046081,0.260591235112065,0.26036356235842,0.457739271430557,0.459732994835753
9160000,0.426705172714419,0.00860053789399016,0.260373761120855,0.260498480983375,0.457753842571348,0.459719000384452
9200000,0.229973904908888,0.015308413265071,0.260279233607458,0.260776677883555,0.457763653823102,0.459545896793556
9240000,0.095064692377275,0.0400222873047415,0.260254932777094,0.261134324688282,0.457847339890119,0.459289226259951
9280000,0.0399417498111327,0.156371131420962,0.260236309447099,0.261408167419811,0.458230361157126,0.459060917107757
9320000,0.221644959342312,0.984276860601923,0.260308207306461,0.260819626357917,0.460689917561539,0.458928725988456
9360000,0.963471558117136,0.901922938056461,0.261449244627782,0.260255929489251,0.459982164819295,0.458932807281362
9400000,0.997712715060906,0.216189063277243,0.262135298085933,0.260250327228639,0.458415429132786,0.459049917021717
9440000,0.995907677449165,0.0634593000050027,0.262002173922583,0.260246830585822,0.458001358230834,0.459233023086685
9480000,0.985000852859594,0.0290384322809001,0.261682479922292,0.260244005748024,0.45789795770028,0.459425858790741
9520000,0.94609963043189,0.0142907559931968,0.261313082357286,0.260248653174017,0.457833023744786,0.459596797520406
9560000,0.839844687386641,0.00790967148549508,0.260923832576632,0.260267060895671,0.457798790914793,0.459741727071911
9600000,0.621304108021394,0.00590659787844333,0.260579716962174,0.26037594658833,0.457803661206768,0.459829659905942
9640000,0.359921290588984,0.00896258623962041,0.260380224220918,0.260616276710396,0.45781997153526,0.45972374458725
9680000,0.214747869423095,0.016297760459137,0.260315305518849,0.260833901468181,0.457865901169901,0.459583544689696
9720000,0.0919991950724861,0.0505386338546475,0.260259561184913,0.261129140219296,0.458009135731606,0.459326034489634
9760000,0.0693532094726913,0.262644442912745,0.260256096218488,0.261222374670659,0.458582906894718,0.45909236872458
9800000,0.509350024143373,0.965067063348744,0.260541885423019,0.260526629756536,0.46047377211572,0.459028087075198
9840000,0.978623440030154,0.541851009143021,0.261623685865045,0.260307145028198,0.459128597404601,0.459045364715335
9880000,0.988528931522087,0.116186038060493,0.261790915213495,0.260315096007354,0.458238753456029,0.459182242845124
9920000,0.972549242779147,0.0443529551403486,0.261552486802815,0.260308574615699,0.458010939568928,0.45935430550008
9960000,0.929530385185441,0.0227530225572433,0.261276791418708,0.260324112438384,0.457934662470035,0.459511777810671
10000000,0.81415871241238,0.0129991500307876,0.260947528480852,0.260370375477857,0.457882117474653,0.459636576085467

